Hierarchical Integral Probability Metrics: A distance on random probability measures with low sample complexity

Random probabilities are a key component to many nonparametric methods in Statistics and Machine Learning. To quantify comparisons between different laws of random probabilities several works are starting to use the elegant Wasserstein over Wasserstein distance. In this paper we prove that the infinite dimensionality of the space of probabilities drastically deteriorates its sample complexity, which is slower than any polynomial rate in the sample size. We propose a new distance that preserves many desirable properties of the former while achieving a parametric rate of convergence. In particular, our distance 1) metrizes weak convergence; 2) can be estimated numerically through samples with low complexity; 3) can be bounded analytically from above and below. The main ingredient are integral probability metrics, which lead to the name hierarchical IPM.

==> application_N.txt <==
N P1lb P1nd P1ub P2lb P2nd P2ub P3lb P3nd P3ub
5.0	0.07692627165665918	0.07390001237337449	0.17562036827601815	0.1965758267866778	0.19911800499359736	0.3019102699433052	0.07623958896562232	0.07627737988281255	0.17389007614515806
10.0	0.0465994704922717	0.04680006050190552	0.12418235332245127	0.17672970316194217	0.177071535628572	0.27344943329171834	0.046624156742137	0.04646113789062501	0.12295885202328637
20.0	0.02612935764796364	0.030166104229977404	0.08781018413800908	0.14278611817853054	0.14078140541377565	0.22432377770268572	0.027023787923143354	0.028474881445312544	0.08694503807257903
30.0	0.021437207955778845	0.020925471303460556	0.07169671511931845	0.10996465755340283	0.11075306789113344	0.1840236296599704	0.02055066233563317	0.02147629244791671	0.07099032631489174
40.0	0.01582471096749549	0.016037296934389794	0.062091176661225635	0.08582600698878558	0.08727726319292242	0.15096347172841187	0.0158923054452106	0.017154346093750057	0.06147942601164318
50.0	0.013368961569541605	0.0146629814867608	0.05553603672697958	0.06634661646967142	0.06585895116543437	0.12384262737565367	0.01283074580673828	0.013980183398437571	0.054988870311881176
60.0	0.010752127523491981	0.011738186378897156	0.05069723344967014	0.04898934337621733	0.051303364527717374	0.1015940888196898	0.009910661805222291	0.011928352148437548	0.050197741135905756
70.0	0.010025730656252405	0.01014119818953094	0.046936517730565945	0.03743316106098949	0.03796007544144977	0.08334253804059803	0.010371592994914422	0.010195437890625034	0.04647407770680098
80.0	0.009645658227434373	0.009052194952675301	0.04390509206900454	0.027296694863123663	0.02866140217404991	0.06836990938888503	0.008632102803118238	0.00914007773437501	0.043472519036289514
90.0	0.007711596281375026	0.008576136060643422	0.04139411777415042	0.019184407736307158	0.02018926120136203	0.05608713892979022	0.008422441471758083	0.008327056401909765	0.040986284007762115
100.0	0.006990835237552306	0.008817193120667888	0.039269908169872414	0.01443642094702504	0.015088857783933169	0.046010989065915026	0.007472021774849486	0.007924206640625013	0.0388830030873188
110.0	0.006347544789641963	0.006074213762062864	0.03744238832308319	0.009682171336254916	0.01068070018931062	0.03774503665579773	0.007037819930439401	0.007420008860085229	0.03707348880127934
120.0	0.005336956030461024	0.007272575947746836	0.035848357559659226	0.006746527302171298	0.008403602665738304	0.030964076649309072	0.005955089582483479	0.007798547916666748	0.03549516315744587
130.0	0.005833678995814455	0.006649898049387114	0.03444198787783723	0.005155741213249937	0.005129952424977725	0.025401327636464684	0.0054864855905261065	0.006469103485576949	0.03410264967247293
140.0	0.004957275925710886	0.006264369940760295	0.0331891299725658	0.0019585353679631773	0.004614045341704846	0.02083793594114559	0.004611604821367832	0.005795053487723228	0.03286213549586953
150.0	0.005036510937309063	0.0065740060841321165	0.0320637457540466	0.0016169376841623305	0.0046512093918963954	0.01709436532222617	0.004492994983958656	0.0067095300130208925	0.03174783907699801
200.0	0.003872284160119782	0.004456632878932566	0.02776801836348979	0.0014203682057906393	0.003887675574878689	0.006351033344471256	0.003830086418730598	0.0050454083984376565	0.027494435155940588
250.0	0.003249906042560877	0.0035667438356213263	0.02483647066449025	0.0016013115055313859	0.0035508236200803025	0.0023595859677891158	0.003196277776829912	0.004003280273437383	0.024591770404657272
300.0	0.0020263334139600767	0.003656075826513726	0.02267249205292772	0.0008254911753705667	0.0030338457979987746	0.0008766519773091859	0.0018980853507853553	0.0039455112630209154	0.022449112299364558
350.0	0.002519200011906507	0.0036631887171225653	0.02099064885453392	0.000513256214792487	0.0027384614771471544	0.0003257006524920946	0.002385671886832448	0.003507334319196529	0.020783839388802905
400.0	0.000991862348747884	0.0036445526595240522	0.019634954084936207	0.000812776764649894	0.0031179830627213975	0.00012100687362775723	0.0019039512080981653	0.003849768749999913	0.0194415015436594


==> application_alpha.txt <==
alpha P1lb P1nd P1ub P2lb P2nd P2ub P3lb P3nd P3ub
10.0	0.006336388595346329	0.009303534580226576	0.05553603672697958	0.0026991314891677528	0.007943411707683545	0.002839517093166875	0.006871713323528778	0.007645726953124858	0.05295153337414426
20.0	0.0093150992787059	0.010475328952381789	0.05553603672697958	0.005801286417305254	0.007012312227106096	0.029067908990793468	0.009796580241696926	0.010031584765624726	0.05419762229313179
30.0	0.010979338035367773	0.011332767041592025	0.05553603672697958	0.023003888968285417	0.022308217505135775	0.06469292529027378	0.010368849161227153	0.01210738105468743	0.054632951553899536
40.0	0.011707735917242317	0.013204358530176288	0.05553603672697958	0.0435485811424757	0.04529500109631325	0.09698073599548017	0.011922773320297063	0.012985597070312526	0.05485458715585633
50.0	0.013884528537791005	0.013846996366021222	0.05553603672697958	0.06635796263395374	0.0663819964599205	0.12384262737565367	0.013214793303692608	0.013997121289062487	0.054988870311881176
60.0	0.013643170655115801	0.014679570915510254	0.05553603672697958	0.08364076171349073	0.08380381279047518	0.14586446851834103	0.014223851371919893	0.013686132031250017	0.055078942231891345
70.0	0.015591842551918565	0.01367627967398959	0.05553603672697958	0.09993698226065349	0.09840763084132788	0.16400734947896384	0.015582694993432176	0.01460106269531258	0.05514355098399415
80.0	0.014836263100092607	0.015322811464825312	0.05553603672697958	0.11127286736834104	0.11173119746308506	0.1791130176973886	0.015387964094934635	0.015226845898437553	0.05519215703220056
90.0	0.015857224391960665	0.016311486676661206	0.05553603672697958	0.12235561580995573	0.12140057179712298	0.1918379837157137	0.016429727955213975	0.016638127734375053	0.055230050724980655
100.0	0.01752932157244194	0.017105535476386886	0.05553603672697958	0.13279630279041618	0.13269284943747758	0.2026796082296498	0.016912559672541388	0.017538488671875033	0.05526042194021252
110.0	0.018064193676488472	0.017441482334743758	0.05553603672697958	0.13640104411866935	0.1362667685630255	0.21201376765200552	0.016571194278151544	0.016622924414062528	0.055285308418366756
120.0	0.01748655286844662	0.01648536326360199	0.05553603672697958	0.14465207719493656	0.14372972546883114	0.22012660312402177	0.01832489008379635	0.016759184375000024	0.055306072854185616
130.0	0.017935082459247458	0.0179447713606311	0.05553603672697958	0.15163766513119067	0.14892422817847378	0.22723832418995074	0.01868509180858646	0.018121212109375028	0.05532366104761932
140.0	0.017882249245233073	0.017985053802435463	0.05553603672697958	0.15891004029003217	0.1554528419023878	0.2335204379262973	0.017776878062357247	0.018518748437500017	0.055338750004956375
150.0	0.01905027998116039	0.018239568860704207	0.05553603672697958	0.16312102579632376	0.1607658767879867	0.23910812473602971	0.01841828439996649	0.018227108984375018	0.05535183709276023
160.0	0.01928617558023917	0.019365242548730278	0.05553603672697958	0.16530769794636882	0.16573485388458162	0.24410916011793304	0.01887504858984006	0.018996918554687523	0.055363295914349256
170.0	0.01858478106483833	0.01920283669058338	0.05553603672697958	0.1707912215377386	0.1699410325515502	0.24861040129789944	0.018790149463626775	0.018817169921875012	0.05537341255142124
180.0	0.019319201631075263	0.019643431149575157	0.05553603672697958	0.17476079197633754	0.1727410459669878	0.25268255347133944	0.018959405726691515	0.019687388867187513	0.05538240977506522
190.0	0.020334706423956947	0.01950842441850723	0.05553603672697958	0.17461539881301724	0.17550305254225376	0.2563837116716246	0.019600652485677494	0.019140565039062515	0.055390463641140676
200.0	0.019446843700956572	0.019891967308554775	0.05553603672697958	0.17728467230379205	0.18048046492978043	0.2597620227505492	0.01962853800019074	0.020315805859375015	0.05539771512557852


==> graph_same_lb.txt <==
n mean error 
16.0	0.0925336456073562	0.05289040933712667
32.0	0.05443239223736313	0.01844691401784153
64.0	0.048017070857617146	0.02277767388227584
128.0	0.03370423776299099	0.013611346373856498
256.0	0.022141056851446978	0.007718233065463976
512.0	0.014769034916523073	0.007218279405100357

==> graph_same_nd.txt <==
n mean error 
16.0	0.0798559553398369	0.025936441210888034
32.0	0.06292350608226054	0.019825202440316964
64.0	0.038612115288926156	0.014609268083032563
128.0	0.029590100532686656	0.010959300874234015
256.0	0.019460038645748263	0.007212325504970451
512.0	0.015886515733506225	0.005876204362388148

==> graph_same_wow.txt <==
n mean error 
16.0	0.13202600403565581	0.020580252451459752
32.0	0.10342851818384269	0.012539697293165819
64.0	0.0873485507291839	0.010438289878343906
128.0	0.07416340529179144	0.006964138149357884
256.0	0.06158089633867003	0.003817629301098258

==> graph_split_gt.txt <==
n value
16.0	0.625
32.0	0.625
64.0	0.625
128.0	0.625
256.0	0.625
512.0	0.625


==> graph_split_lb.txt <==
n mean error
16.0	0.40402448521312384	0.08523728726005457
32.0	0.3871874888714976	0.045590434142209695
64.0	0.39298313330469287	0.03712532583836331
128.0	0.3930036312728558	0.019880645675744976
256.0	0.38932443444457454	0.020246769031281725
512.0	0.38824904078205774	0.010047675877466227


==> graph_split_nd.txt <==
n mean error
16.0	0.6331876470289814	0.024879593988376275
32.0	0.6367023547910007	0.021161506309811902
64.0	0.6273054606710043	0.015511405116316991
128.0	0.6250907464869677	0.008144089686425746
256.0	0.6268096158534562	0.007525129178301413
512.0	0.6257020829305232	0.004984663314256297


==> graph_split_wow.txt <==
n mean error 
16.0	0.6652907268812004	0.036631096206423894
32.0	0.6407290992033902	0.021986709483735396
64.0	0.6324711088334328	0.012968043325260456
128.0	0.6278197369473643	0.009086951145587517
256.0	0.6267309019051039	0.006701374913349533


==> timing_nBottom.txt <==
nBottom sameND splitND sameWoW splitWoW
50.0	0.24013247499999998	1.4335443833333334	0.22887809999999997	0.2156708833333333
100.0	0.1917656166666666	1.3805444833333336	0.25920603333333336	0.2625437083333333
500.0	0.20326214166666667	1.4307689583333334	0.5032586250000001	0.4942970416666667
1000.0	0.31691672499999995	1.340898516666667	0.7857284583333334	0.7721246083333334
2500.0	0.15440876666666667	1.4291597333333332	2.0522539500000003	1.9440294666666667
5000.0	0.17206975833333335	1.679754225	5.579916600000001	5.373718033333334



==> timing_nGrid.txt <==
nGrid sameND splitND
32.0	0.32747491666666667	0.039953249999999996
64.0	0.18676565833333336	0.10728643333333333
128.0	0.2003573	0.4409903916666667
256.0	0.18863619166666667	1.5107913333333334
512.0	0.04094730833333333	9.062218491666666

==> timing_nTop.txt <==
nTop sameND splitND sameWoW splitWoW
16.0	0.6550603333333334	0.21341853333333338	0.06330372499999999	0.06444361666666668
32.0	0.2884685083333333	0.4055136916666667	0.2601602916666667	0.25984216666666665
64.0	0.24233010833333335	0.81238235	1.1392676916666669	1.0874940666666666
128.0	0.29512638333333335	1.6576288750000003	5.280974033333332	5.139581008333334
256.0	0.22846203333333334	3.2187015249999997	22.82243514166667	21.809684599999997
